Predicting generalization performance with correctness discriminators

The ability to predict an NLP model's accuracy on unseen, potentially out-of-distribution data is a prerequisite for trustworthiness. We present a novel model that establishes upper and lower bounds on the accuracy, without requiring gold labels for the unseen data. We achieve this by training a discriminator which predicts whether the output of a given sequence-to-sequence model is correct or not. We show across a variety of tagging, parsing, and semantic parsing tasks that the gold accuracy is reliably between the predicted upper and lower bounds, and that these bounds are remarkably close together.

==> anthology.bib.txt <==
% Please download the latest anthology.bib using the "New File -> From External URL" mechanism in Overleaf.
%
%     http://aclweb.org/anthology/anthology.bib
%
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.

==> author_response_2024.txt <==

We thank all reviewers for their comments and suggestions, and will be sure to address them in the next version.

 

#### Reviewer 7Ema

> Training the discriminators need additional computational resources.

Indeed, training the discriminators takes computational effort. However, because the discriminator can be based on a smaller model than the parser itself (e.g. a Roberta-based discriminator vs. a T5-based parser in Tables 2-4), we do not find this a dealbreaker.

Furthermore, follow-up experiments that we performed after paper submission suggest that a discriminator trained on the errors of Parser A may be able to predict bounds for the accuracy of a different Parser B. For instance, in preliminary experiments on the semantic parsing datasets in the paper, a discriminator that is trained on T5 errors achieves similar accuracy on predicting the errors of a Vicuna-based parser as a discriminator that is trained on the errors of the Vicuna-based parser itself. This is especially remarkable given that Vicuna is the larger model and might therefore make more subtle mistakes than T5. This suggests that it may be an option to train and fix a single ensemble of discriminators for a given dataset, and it can then be used to predict accuracy bounds for many different parsing models.

We report the results of the test-set accuracy of the Vicuna-based parser in the table below. Gold accuracy refers to the test-set exact match accuracy of a Vicuna parser. **Discriminators trained on Vicuna errors** refers to discriminators that are trained on errors of the Vicuna-based parser. **Discriminators trained on T5 errors** refers to discriminators that are trained on errors of the T5-based parser. We finetune the same model architecture (e.g.\ T5) as the discriminator in both settings. Bold numbers refer to the predicted bounds that reliably capture the gold accuracy. 

|          | MCD1     |         | MCD2     |         | COGS     |         | TOP     |        |
|----------|----------|---------|----------|---------|----------|---------|---------|--------|
|               | Acc | AE | Acc | AE | Acc | AE | Acc | AE |
| **Discriminators trained on Vicuna errors** |          |         |          |         |          |         |         |        |
| Mean_discrim | 50.5     | 5.6     | 23.2     | 2.2     | 85.0     | 0.1     | 71.9    | 3.1    |
| Upper.        | 54.4   | -       | **27.7** | -       | **85.4** | -       | **77.3** | -      |
| Lower.        | **46.5** | -       | **18.2** | -       | **84.6** | -       | **67.4** | -      |
| Mean_bounds | 50.5     | 5.6     | 22.9     | 2.4     | 85.0     | 0.1     | 72.3    | 3.5    |
| **Discriminators trained on T5 errors** |          |         |          |         |          |         |         |        |
| Mean_discrim | 52.2     | 3.9     | 31.6     | 6.2     | 86.6     | 1.5     | 71.2    | 2.4    |
| Upper.        | **59.9** | -       | **41.2** | -       | **87.9** | -       | **78.0** | -      |
| Lower.        | **46.2** | -       | **21.9** | -       | **84.8** | -       | **63.1** | -      |
| Mean_bounds | 53.0     | 3.1     | 31.6     | 6.2     | 86.3     | 1.3     | 70.5    | 1.8    |
| Gold | 56.1 | 0.0 | 25.4 | 0.0 | 85.1 | 0.0 | 68.8 | 0.0 |

|          | POS-Brown |         | POS-COGS |         | POS-WSJ |         |
|----------|-----------|---------|----------|---------|---------|---------|
|          | Acc       | MAE     | Acc      | MAE     | Acc     | MAE     |
| **Discriminators trained on Vicuna errors** |           |         |          |         |         |         |
| Mean_discrim | 59.9     | 2.8     | 85.4     | 1.9     | 63.8     | 2.8     |
| Upper.        | **78.5** | -       | **86.9** | -       | **81.4** | -       |
| Lower.        | **39.6** | -       | 84.4 | -       | **43.6** | -       |
| Mean_bounds | 59.0     | 1.9     | 85.7     | 2.2     | 62.5     | 1.5     |
| **Discriminators trained on T5 errors** |           |         |          |         |         |         |
| Mean_discrim | 58.6     | 1.5     | 85.9     | 2.4     | 60.5     | 0.5     |
| Upper.        | **79.0** | -       | **87.0** | -       | **79.9** | -       |
| Lower.        | **35.4** | -       | 84.7   | -       | **37.7** | -       |
| Mean_bounds | 57.2     | 0.1     | 85.8     | 2.3     | 58.8     | 2.2     |
| Gold | 57.1 | 0.0 | 83.5 | 0.0 | 61.0 | 0.0 |


|          | Syn-Brown |         | Syn-WSJ |         |
|----------|-----------|---------|---------|---------|
|          | Acc       | AE      | Acc     | AE      |
| **Discriminators trained on Vicuna errors** |           |         |         |         |
| Mean_discrim | 20.1     | 10.8    | 27.9    | 3.5     |
| Upper.        | **39.7** | -       | **49.0** | -       |
| Lower.        | **7.9**  | -       | **11.6** | -       |
| Mean_bounds | 23.8     | 7.1     | 30.3    | 1.1     |
| **Discriminators trained on T5 errors** |           |         |         |         |
| Mean_discrim | 45.9     | 15.0    | 54.0    | 22.6    |
| Upper.        | **68.2** | -       | **74.7** | -       |
| Lower.        | **25.8** | -       | 32.7  | -       |
| Mean_bounds | 47.0     | 16.1    | 53.7    | 22.3    |
| Gold | 30.9 | 0.0 | 31.4 | 0.0 |

> The distribution of the OOD data does not differ significantly from the ID data.... 

The Brown corpus is specifically designed as a balanced corpus. The PTB-3 version that we use consists of 24243 sentences, split over eight domains: CR (humor), CM (science fiction), CP (romance and love story), CG (belles lettres), CF (popular lore), CK (general fiction), CL (mystery and detective fiction) and CN (adventure and western fiction). There is no news in it, making it OOD for a WSJ-trained parser.

Furthermore, we include compositional generalization (COGS, CFQ) and domain adaptation (TOP) datasets, which were specifically designed to have OOD test sets that are very different from their respective training data. For instance, the COGS test data has sentences of systematically higher syntactic complexity than the training data. The test splits in CFQ, by design, recombine pieces of the meaning representations in the training data in ways that were rare in training. TOP is a domain adaptation task whose training set systematically underrepresents the domain of the test data. For all these datasets, it has been shown that the OOD test sets are much harder for seq2seq models than the ID test sets.

The reviewer's suggestions to include Twitter data in the evaluation is interesting, and we will consider it for future experiments. However, to our knowledge, POS-annotated Twitter datasets use different tagsets or annotation rules than the PTB training data, making it hard to even evaluate cross-domain accuracy of a tagger. We would appreciate it if the reviewer could point us to specific datasets.


> Why are the tasks conducted all related to structure prediction?...

Honestly, because structured prediction is the focus of our research interests; this is why we submitted the paper to the Parsing track. The paper claims effectiveness of our method only for structured prediction tasks.

The reviewer is right that it would be interesting to evaluate the effectiveness of our method for different types of prediction tasks. However, our method relies on mining negative discriminator training instances from the parser's incorrect predictions on the training set. Applying such a method to a classification task would probably not yield particularly informative error patterns for the discriminator to learn. If we restrict ourselves to seq2seq tasks, the definition of a discriminator requires tasks where a clear distinction between correct and incorrect predictions can be made. This makes structured prediction tasks more suitable than e.g. machine translation datasets; we discuss this in lines 56 ff.


#### Reviewer iKjK

> 113 "for other tasks"..

The "other tasks" mentioned here are all classification tasks, which are conceptually simpler than the sequence prediction tasks we investigate here.
We will clarify this in the next version.


> l.193 "the input is first encoded into hidden representations and then fed into an additional multi-layer perceptron classifier": What exactly is feed to the MLP?

The input for the MLP is the hidden representation of the first token (CLS) of the input sentence. We will clarify this.


> l.208 "Another option is to collect errors a trained parser made on its training set, which is still challenging since parsers yield near-perfect accuracies on their training sets.": So why not using a development set?

Interesting suggestion. We did not use a development set for several reasons. First, when T5 is finetuned on the training set of many of our tasks, it already achieves nearly 100% accuracy on the in-distribution development set; that is, the development set comes with the same challenge as the training set itself. Second, training the discriminator on the development data would be unfair compared to previous methods, which trained only on the training set. Finally, many of our tasks do not provide an official development set. 

It would be interesting to split the original training set of the parser to generate a new development set and collecting the predictions on that set. This could be an interesting direction for future work.

> l.511 ... Does this apply to the work of Yin and Neubig (2019) only, or to all works mentioned here? (please avoid ambiguous constructions) 

This applies to all works mentioned here. We will address the ambiguity in the next version.


#### Reviewer rmQc

> There is no clear motivation for using POS tagging and parsing as the target tasks. It is more natural to experiment this on classification tasks. A much wider range of tasks is necessary to demonstrate the generality of the method...

See our response to the third question of reviewer 7Ema ("Why are the tasks conducted all related to structure prediction?").

We respectfully disagree that it is more "natural" to evaluate our method on classification tasks. Classification and structured prediction come with complementary challenges and opportunities for accuracy prediction: classification is a more constrained task (prediction of a single class as opposed to an output sequence), but structured prediction tasks may yield more informative errors on which a discriminator can be trained. We think both classes of tasks are important, but chose to focus on the latter in this paper.


> The fact that the recall of the discriminators is close to 100% indicates that... 

A perfect CR of the Upper ensemble (close to 100%) entails that the accuracy estimated by the Upper ensemble is above the true accuracy; a perfect IR of the Lower ensemble entails that the accuracy estimated by the Lower ensemble is below the true accuracy. This, by itself, does not mean that the bounds are tight; the Upper ensemble could still greatly overestimate correctness of instances and thus predict a much higher accuracy than the true one.

A perfect Upper CR and Lower IR would indeed guarantee tight bounds if the Upper IR and Lower CR were also very high. But as Table 1 shows, this is not true in most datasets. Thus, we do think that the evaluation of the actual bounds tightness is informative.


> But the high recalls can be due to the fact that large neural models have achieved near-perfect results already on these tasks.

Large neural models are excellent on many tasks, but they do not solve the tasks on which we evaluate at perfect accuracy (see Tables 2-4, row "Gold" -- this is the true exact-match test accuracy of our fine-tuned T5 models on these tasks).

As the reviewer notes, both the T5 and Roberta-based _discriminators_ are very accurate on the correctness discrimination task, suggesting that it is easier for these models to discriminate correct answers than to generate them. We consider this an interesting finding of our paper.



